Adaptive Graph Convolutional Networks for Weakly Supervised Anomaly Detection in Videos

For weakly supervised anomaly detection, most existing work is limited to the problem of inadequate video representation due to the inability of modeling long-term contextual information. To solve this, we propose a novel weakly supervised adaptive graph convolutional network (WAGCN) to model the complex contextual relationship among video segments. By which, we fully consider the influence of other video segments on the current one when generating the anomaly probability score for each segment. Firstly, we combine the temporal consistency as well as feature similarity of video segments to construct a global graph, which makes full use of the association information among spatial-temporal features of anomalous events in videos. Secondly, we propose a graph learning layer in order to break the limitation of setting topology manually, which can extract graph adjacency matrix based on data adaptively and effectively. Extensive experiments on two public datasets (i.e., UCF-Crime dataset and ShanghaiTech dataset) demonstrate the effectiveness of our approach which achieves state-of-the-art performance.

==> egbib.txt.txt <==
@article{mestav2020universal,
  title={Universal data anomaly detection via inverse generative adversary network},
  author={Mestav, Kursat Rasim and Tong, Lang},
  journal={IEEE Signal Process. Lett.},
  volume={27},
  pages={511--515},
  year={2020},
  publisher={IEEE}
}

@article{xiao2015learning,
  title={Learning to detect anomalies in surveillance video},
  author={Xiao, Tan and Zhang, Chao and Zha, Hongbin},
  journal={IEEE Signal Process. Lett.},
  volume={22},
  number={9},
  pages={1477--1481},
  year={2015},
  publisher={IEEE}
} 

@inproceedings{sultani2018real,
  title={Real-world anomaly detection in surveillance videos},
  author={Sultani, Waqas and Chen, Chen and Shah, Mubarak},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={6479--6488},
  year={2018}
}

@inproceedings{zhang2019temporal,
  title={Temporal convolutional network with complementary inner bag loss for weakly supervised anomaly detection},
  author={Zhang, Jiangong and Qing, Laiyun and Miao, Jun},
  booktitle={Proc. IEEE Int. Conf. Image Process.},
  pages={4030--4034},
  year={2019},
  organization={IEEE}
}

@article{zhu2019motion,
  title={Motion-aware feature for improved video anomaly detection},
  author={Zhu, Yi and Newsam, Shawn},
  journal={arXiv preprint arXiv:1907.10211},
  year={2019}
}

@inproceedings{wan2020weakly,
  title={Weakly supervised video anomaly detection via center-guided discriminative learning},
  author={Wan, Boyang and Fang, Yuming and Xia, Xue and Mei, Jiajie},
  booktitle={Proc. IEEE Int. Conf. Multimedia Expo.},
  pages={1--6},
  year={2020},
  organization={IEEE}
}

@article{zaheer2020self,
  title={A self-reasoning framework for anomaly detection using video-level labels},
  author={Zaheer, Muhammad Zaigham and Mahmood, Arif and Shin, Hochul and Lee, Seung-Ik},
  journal={IEEE Signal Process. Lett.},
  volume={27},
  pages={1705--1709},
  year={2020},
  publisher={IEEE}
}

@inproceedings{zhong2019graph,
  title={Graph convolutional label noise cleaner: Train a plug-and-play action classifier for anomaly detection},
  author={Zhong, Jia-Xing and Li, Nannan and Kong, Weijie and Liu, Shan and Li, Thomas H and Li, Ge},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={1237--1246},
  year={2019}
}

@inproceedings{wu2020not,
  title={Not only look, but also listen: Learning multimodal violence detection under weak supervision},
  author={Wu, Peng and Liu, Jing and Shi, Yujia and Sun, Yujia and Shao, Fangtao and Wu, Zhaoyang and Yang, Zhiwei},
  booktitle={Proc. Eur. Conf. Comput. Vis.},
  pages={322--339},
  year={2020},
  organization={Springer}
}

@inproceedings{zaheer2020claws,
  title={Claws: Clustering assisted weakly supervised learning with normalcy suppression for anomalous event detection},
  author={Zaheer, Muhammad Zaigham and Mahmood, Arif and Astrid, Marcella and Lee, Seung-Ik},
  booktitle={Proc. Eur. Conf. Comput. Vis.},
  pages={358--376},
  year={2020},
  organization={Springer}
}

@inproceedings{feng2021mist,
  title={Mist: Multiple instance self-training framework for video anomaly detection},
  author={Feng, Jia-Chang and Hong, Fa-Ting and Zheng, Wei-Shi},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={14009--14018},
  year={2021}
}

@article{yu2021cross,
  title={Cross-epoch learning for weakly supervised anomaly detection in surveillance videos},
  author={Yu, Shenghao and Wang, Chong and Mao, Qiaomei and Li, Yuqi and Wu, Jiafei},
  journal={IEEE Signal Process. Lett.},
  volume={28},
  pages={2137--2141},
  year={2021},
  publisher={IEEE}
}

@inproceedings{sapkota2022bayesian,
  title={Bayesian Nonparametric Submodular Video Partition for Robust Anomaly Detection},
  author={Sapkota, Hitesh and Yu, Qi},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={3212--3221},
  year={2022}
}

@inproceedings{liu2019exploring,
  title={Exploring background-bias for anomaly detection in surveillance videos},
  author={Liu, Kun and Ma, Huadong},
  booktitle={Proceedings of the 27th ACM International Conference on Multimedia},
  pages={1490--1499},
  year={2019}
}

@inproceedings{wang2018videos,
  title={Videos as space-time region graphs},
  author={Wang, Xiaolong and Gupta, Abhinav},
  booktitle={Proc. Eur. Conf. Comput. Vis.},
  pages={399--417},
  year={2018}
}

@inproceedings{shi2019two,
  title={Two-stream adaptive graph convolutional networks for skeleton-based action recognition},
  author={Shi, Lei and Zhang, Yifan and Cheng, Jian and Lu, Hanqing},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={12026--12035},
  year={2019}
}

@inproceedings{he2016deep,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={770--778},
  year={2016}
}
@inproceedings{carreira2017quo,
  title={Quo vadis, action recognition? a new model and the kinetics dataset},
  author={Carreira, Joao and Zisserman, Andrew},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={6299--6308},
  year={2017}
}

@inproceedings{jayaraman2016slow,
  title={Slow and steady feature analysis: higher order temporal coherence in video},
  author={Jayaraman, Dinesh and Grauman, Kristen},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={3852--3861},
  year={2016}
}

@inproceedings{paul2018w,
  title={W-talc: Weakly-supervised temporal activity localization and classification},
  author={Paul, Sujoy and Roy, Sourya and Roy-Chowdhury, Amit K},
  booktitle={Proc. Eur. Conf. Comput. Vis.},
  pages={563--579},
  year={2018}
}

@inproceedings{wang2018non,
  title={Non-local neural networks},
  author={Wang, Xiaolong and Girshick, Ross and Gupta, Abhinav and He, Kaiming},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={7794--7803},
  year={2018}
}

@inproceedings{yang2020spatial,
  title={Spatial-temporal graph convolutional network for video-based person re-identification},
  author={Yang, Jinrui and Zheng, Wei-Shi and Yang, Qize and Chen, Ying-Cong and Tian, Qi},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={3289--3299},
  year={2020}
}

@inproceedings{fernando2021anticipating,
  title={Anticipating human actions by correlating past with the future with jaccard similarity measures},
  author={Fernando, Basura and Herath, Samitha},
  booktitle={Proc. IEEE Conf. Comput. Vision Pattern Recognit.},
  pages={13224--13233},
  year={2021}
}

@article{lin2021multi,
  title={Multi-label classification of fundus images with graph convolutional network and self-supervised learning},
  author={Lin, Jinke and Cai, Qingling and Lin, Manying},
  journal={IEEE Signal Process. Lett.},
  volume={28},
  pages={454--458},
  year={2021},
  publisher={IEEE}
}

@inproceedings{tran2015learning,
  title={Learning spatiotemporal features with 3d convolutional networks},
  author={Tran, Du and Bourdev, Lubomir and Fergus, Rob and Torresani, Lorenzo and Paluri, Manohar},
  booktitle={Proc. IEEE Int. Conf. Comput. Vision},
  pages={4489--4497},
  year={2015}
}

@article{feng2020relation,
  title={Relation graph network for 3D object detection in point clouds},
  author={Feng, Mingtao and Gilani, Syed Zulqarnain and Wang, Yaonan and Zhang, Liang and Mian, Ajmal},
  journal={IEEE Trans. Image Process.},
  volume={30},
  pages={92--107},
  year={2020},
  publisher={IEEE}
}

@article{liu2022tcgl,
  title={TCGL: Temporal Contrastive Graph for Self-Supervised Video Representation Learning},
  author={Liu, Yang and Wang, Keze and Liu, Lingbo and Lan, Haoyuan and Lin, Liang},
  journal={IEEE Trans. Image Process.},
  volume={31},
  pages={1978--1993},
  year={2022},
  publisher={IEEE}
}
